Magnetic Inflation and Stellar Mass. V. Intensification and saturation of M dwarf absorption lines with Rossby number

In young sun-like stars and field M dwarf stars, chromospheric and coronal magnetic activity indicators such as H$\alpha$, X-ray and radio emission are known to saturate with low Rossby number ($Ro \lesssim 0.1$), defined as the ratio of rotation period to convective turnover time. The mechanism for the saturation is unclear. In this paper, we use photospheric Ti I and Ca I absorption lines in $Y$ band to investigate magnetic field strength in M dwarfs for Rossby numbers between 0.01 and 1.0. The equivalent widths of the lines are magnetically enhanced by photospheric spots, a global field or a combination of the two. The equivalent widths behave qualitatively similar to the chromospheric and coronal indicators: we see increasing equivalent widths (increasing absorption) with decreasing $Ro$ and saturation of the equivalent widths for $Ro \lesssim 0.1$. The majority of M dwarfs in this study are fully convective. The results add to mounting evidence that the magnetic saturation mechanism occurs at or beneath the stellar photosphere.

==> table_1_mrt.txt <==
Title: Magnetic Inflation and Stellar Mass. V. Intensification and saturation of $Y$-band \ion{Ti}{1} absorption lines with Rossby number
Authors: Muirhead P.S., Veyette M.J., Newton E.R., Theisen C., Mann A.W.
Table: Details on M dwarf stars in this work
================================================================================
Byte-by-byte Description of file: datafile1.txt
--------------------------------------------------------------------------------
   Bytes Format Units Label  Explanations
--------------------------------------------------------------------------------
   1- 23 A2     ---     Name     SIMBAD name of the target
  25- 26 I2      h      RAh      Part of the right ascension expressed in hours (1)
  28- 29 I2     min     RAm      Part of the right ascension expressed in minutes
  31- 35 F5.2    s      RAs      Part of the right ascension expressed in seconds
  37- 37 A1     ---     DE-      Sign of declination
  38- 39 I2      h      DEd      Part of the declination expressed in degrees
  41- 42 I2     min     DEm      Part of the declination expressed in arc minutes
  44- 48 F5.2    s      DEs      Part of the declination expressed in arc seconds
  50- 57 F8.2  mas/yr   pmRA     Proper motion in Right Ascension in milliseconds of arc
  59- 66 F8.2  mas/yr   pmDE     Proper motion in Declination in milliseconds of arc
  68- 73 F6.2   mas     plx      Parallax in milliseconds of arc
  75- 79 F5.2   mag     Kmag     Magnitude (apparent) in K filter (2)
  81- 84 F4.2 solMass   Mstar    Mass in Solar masses (3)
  86- 91 A6     ---     sptype   SIMBAD Spectral Type (4)
  93- 98 F6.2    d      Prot     Rotation period (5)
 100-104 F5.2   ---     logRo    Log of the Rossby number (6)
 106-106 A1     ---     Inst     Source of spectra (7)
--------------------------------------------------------------------------------
Note (1): All astrometric data are from Gaia DR2 in ICRS and epoch 2000 (The Gaia Collaboration 2018)
Note (2): K-band magnitudes are from the Two Micon All Sky Survey Point Source Catalog (2MASS, Cutri et al. 2003, Skurtskie et al. 2006)
Note (3): Masses were calculated using using absolute-K-to-mass relations of Mann et al. (2019)
Note (5): Rotation periods are from Newton et al. (2017) for targets with NIRSPEC observations and from Diez-Alonso et al. (2019) for targets with CARMENES data.  For targets with both, we default to Newton et al. (2017) rotation periods.
Note (6): Convective turnover time was calculated using the mass-dependent relation from Wright et al. (2011).
Note (7): "N" for NIRSPEC, "C" for CARMENES, "B" for both.
--------------------------------------------------------------------------------
BD+44  4548             00 05 10.89 +45 47 11.64   870.75  -151.27  86.96  5.85 0.52 M2Ve    15.37 -0.41 C
G  32-7                 00 16 16.15 +19 51 50.47   708.09  -748.70  65.25  8.10 0.27 M4.0V  105.00 -0.31 C
G  32-37                00 39 33.55 +14 54 19.07   331.61    34.76  34.82  9.12 0.31 M4.0V   34.00 -0.65 N
G  69-32                00 54 48.08 +27 31 03.63   341.47    14.31  36.37  9.45 0.26 M4.5V    1.70 -2.13 N
Wolf   47               01 03 19.83 +62 21 55.83   730.74    86.35 101.64  7.72 0.20 M5V      1.02 -2.55 C
YZ Cet                  01 12 30.60 -16 59 56.00 -4410.43   942.93 206.27  4.77 0.39 M1.0Ve  69.20 -0.15 C
2MASS J01192628+5450382 01 19 26.28 +54 50 38.23   166.39   -53.29  23.80 10.07 0.30 M4.5V   17.60 -0.99 N
G 159-46                02 12 54.62 +00 00 16.86   555.65    29.00  65.45  8.17 0.26 M4V      4.70 -1.69 N
LP  197-37              02 40 52.42 +44 52 35.07   279.20    90.21  45.25  8.46 0.33 M4V      9.40 -1.17 N
LP  356-15              03 24 12.86 +23 46 19.06   205.52  -110.35  48.45  7.45 0.46 M2.5Ve  20.60 -0.52 N
LP  413-24              03 39 07.13 +20 25 26.71   186.45   -39.49  28.00  9.71 0.30 M4.5     3.40 -1.70 N
G  80-21                03 47 23.34 -01 58 19.95   180.67  -274.18  59.52  6.93 0.48 M3.0V    3.87 -1.23 C
LP  357-119             04 02 24.42 +24 41 24.42   146.50  -147.32  33.13  8.47 0.43 M4.5    39.10 -0.31 N
GSC 05312-00079         04 14 17.31 -09 06 54.61    99.82  -145.46  40.30  8.76 0.32 M4.3V    1.70 -1.93 N
UCAC4 631-018323        04 30 18.23 +36 01 34.26   193.54   -20.76  33.69  8.43 0.43 M3.7V   36.40 -0.34 N
LP  834-32              04 35 36.19 -25 27 34.59    67.29  -195.92  59.61  7.41 0.40 M3.5     2.80 -1.53 N
HD 285968               04 42 55.78 +18 57 29.39   656.38 -1116.50 105.56  5.61 0.49 M2.5V   38.90 -0.20 B
RX J0451.0+3127         04 51 01.42 +31 27 23.69   232.32   -47.48  48.73  8.16 0.35 M3.7V   14.40 -0.93 N
G 100-46                05 53 22.97 +22 12 49.78   166.70  -195.10  34.25  9.09 0.32 M4V     19.50 -0.87 N
G  99-49                06 00 03.51 +02 42 23.60   309.49   -40.64 192.07  6.04 0.23 M3.5Ve   1.81 -2.19 B
G 192-15                06 02 29.19 +49 51 56.16    67.22  -850.07 104.89  8.44 0.14 M5.0V  105.00 -0.90 C
2MASS J06043887+0741545 06 04 38.87 +07 41 54.55    84.37  -193.67  22.95  9.78 0.35 M6V      7.30 -1.22 N
HD  42581               06 10 34.62 -21 51 52.66  -135.99  -719.09 173.70  4.17 0.55 M1V     27.30 -0.26 C
UCAC4 533-032549        06 44 47.52 +16 28 17.84    85.70  -139.76  26.03  9.24 0.39 M3V     57.90 -0.22 N
UCAC4 686-047574        07 10 13.42 +47 00 58.01   -78.69  -170.24  26.70  8.89 0.44 M3V     23.80 -0.51 N
LP  162-1               07 17 08.95 +45 45 54.15    81.17  -148.37  28.13  9.48 0.33 M4     115.80 -0.08 N
BD-02  2198             07 36 07.08 -03 06 38.79    68.24  -289.99  71.08  5.93 0.57 M1.0V   12.20 -0.57 C
UCAC4 480-038371        07 37 43.85 +05 54 36.85    -3.20  -153.64  27.26  9.08 0.40 M3V     61.70 -0.17 N
UCAC3 229-91098         07 38 29.50 +24 00 08.65  -152.14   -96.86  51.59  8.12 0.33 M2.7V    3.90 -1.53 N
V* YZ CMi               07 44 40.17 +03 33 08.88  -348.10  -445.88 167.02  5.70 0.32 M4.0Ve   2.80 -1.73 B
UCAC4 715-046733        07 55 12.08 +52 57 54.01   148.50   -52.97  41.48  9.06 0.27 M4      83.20 -0.40 N
G  50-21                08 10 53.62 +03 58 33.61   114.28  -340.07  45.64  8.29 0.35 M4V    123.40  0.00 N
UCAC4 468-040412        08 37 30.22 +03 33 45.90    61.72  -175.78  52.82  8.97 0.22 M4.0V  100.90 -0.50 N
UCAC4 608-044702        08 40 15.99 +31 27 06.81   205.54   120.00  89.21  7.30 0.28 M3.5Ve 118.00 -0.23 C
G  46-27                09 11 12.70 +01 27 34.87   -20.36  -312.05  29.91  9.22 0.35 M4V    120.10 -0.01 N
G 195-36                09 42 23.19 +55 59 01.26  -710.24  -508.33  60.44  7.53 0.37 M3V     72.60 -0.17 B
BD+20  2465             10 19 36.28 +19 52 12.02  -498.61   -43.68 201.37  4.59 0.43 M4Vae    2.20 -1.57 N
G 196-37                10 36 48.15 +50 55 04.03   252.98  -206.70  41.85  9.02 0.27 M4.5V    2.50 -1.91 N
DS Leo                  11 02 38.39 +21 58 01.18   -94.32  -671.25  58.91  6.55 0.54 M1      14.60 -0.55 C
LP  263-64              11 03 09.99 +36 39 08.60  -188.38    30.09  43.81  8.63 0.31 M3.5V    2.10 -1.87 N
K2-18                   11 30 14.52 +07 35 18.26   -80.38  -133.14  26.27  8.90 0.44 M3.5Ve  36.40 -0.29 C
Ross 1003               11 41 44.64 +42 45 07.10  -575.65   -89.97  90.76  6.82 0.35 M4.0Ve  71.50 -0.23 C
Ross  905               11 42 11.09 +26 42 23.66   895.05  -814.03 102.50  6.07 0.42 M3V     44.60 -0.27 C
G  10-49                11 47 40.75 +00 15 20.10  -314.20  -100.91  53.19  8.10 0.33 M4V     11.60 -1.08 C
FI Vir                  11 47 44.36 +00 48 17.14  -326.00  -323.00  67.07  7.56 0.33 M3V    163.00  0.09 C
G 122-49                11 50 57.72 +48 22 38.56 -1545.70  -962.82 124.41  7.64 0.17 M7     125.00 -0.61 C
Ross  689               12 05 29.68 +69 32 22.60  -456.97   -55.21  64.70  7.89 0.30 M4V    100.00 -0.25 C
G 177-25                13 10 12.63 +47 45 18.68  -636.17  -616.24  82.03  8.69 0.16 M5.0V   28.80 -1.33 C
NLTT 35712              13 53 38.80 +77 37 08.14   224.14   -15.14  75.47  7.80 0.26 M4.0V    1.23 -2.24 C
OT Ser                  15 21 52.88 +20 58 38.79  2891.52   411.90 280.69  4.02 0.40 M2V      3.37 -1.44 C
G 202-48                16 25 24.62 +54 18 14.76   432.07  -171.67 154.47  5.83 0.32 M1.5V   76.79 -0.27 C
BD-12  4523             16 30 18.06 -12 39 45.32   -94.03 -1183.78 232.21  5.07 0.30 M3V    119.00 -0.14 C
G 204-39                17 57 50.97 +46 35 19.13   -15.18   578.30  71.48  7.00 0.40 M2.5V   30.30 -0.47 C
LP  390-16              18 13 06.57 +26 01 51.86   221.10   -37.19  56.01  8.06 0.32 M4.0V    2.28 -1.82 C
BD+45  2743             18 35 18.39 +45 44 38.54   452.19   363.67  64.25  6.08 0.58 M0.5V   34.00 -0.10 C
Ross  149               18 36 19.23 +13 36 26.37   179.14   278.91  83.03  7.37 0.29 M4V     50.20 -2.23 C
G 141-36                18 48 17.53 +07 41 21.18   376.33   249.30 131.20  7.91 0.14 M5.0V    2.76 -2.45 C
Ross  154               18 49 49.37 -23 50 10.45   639.35  -193.55 336.12  5.37 0.18 M3.5Ve   2.87 -2.23 C
HD 176029               18 58 00.14 +05 54 29.24  -196.30 -1220.47  90.05  5.36 0.58 M1.0Ve  35.20 -0.08 C
HD 180617               19 16 55.25 +05 10 08.04  -579.04 -1332.74 169.16  4.67 0.47 M3-V    46.00 -0.15 C
G 185-18                19 21 38.70 +20 52 03.27  -948.34 -1455.73  94.20  7.93 0.20 M4.0Ve 133.00 -0.41 C
Wolf 1069               20 26 05.30 +58 34 22.68   261.08   542.99 104.32  8.10 0.16 M4.95   57.70 -0.61 C
G 144-25                20 40 33.86 +15 29 58.73  1321.00   662.23 104.89  7.75 0.19 M4.5V  106.00 -0.60 C
LP  816-60              20 52 33.01 -16 58 29.01  -309.22    37.35 178.12  6.20 0.23 M4V     67.60 -0.62 C
HD 209290               22 02 10.28 +01 24 00.83  -452.43  -278.58  94.74  5.32 0.57 M0.5V   29.50 -0.16 C
EV Lac                  22 46 50.70 +44 20 08.00  -483.17    89.27  92.90  6.07 0.46 M3.0Ve   4.38 -1.20 C
IL Aqr                  22 53 16.50 -14 15 49.00   -94.32  -671.25  58.91  6.55 0.54 M1      81.00  0.29 C
HD 216899               22 56 34.80 +16 33 12.36 -1034.80  -284.00 145.61  4.52 0.55 M1.5Ve  39.50 -0.11 C
HH And                  23 41 55.00 +44 10 47.00   748.11   480.60 190.26  5.95 0.24 M4.0Ve 106.00 -0.41 C
RX J2354.8+3831         23 54 51.46 +38 31 36.20  -131.57   -86.11  59.35  8.09 0.30 M3.1V    4.70 -1.56 C


==> table_3_mrt.txt <==
Title: Magnetic Inflation and Stellar Mass. V. Intensification and saturation of $Y$-band \ion{Ti}{1} absorption lines with Rossby number
Authors: Muirhead P.S., Veyette M.J., Newton E.R., Theisen C., Mann A.W.
Table: Equivalent width measurements
================================================================================
Byte-by-byte Description of file: datafile1.txt
--------------------------------------------------------------------------------
   Bytes Format Units Label  Explanations
--------------------------------------------------------------------------------
   1- 23 A2     ---     Name     SIMBAD name of the target
  25- 30 F6.4   0.1nm   Ti1      Equivalent width of the first Ti line in Angstroms
  32- 37 F6.4   0.1nm   Ti2      Equivalent width of the second Ti line in Angstroms
  39- 44 F6.4   0.1nm   Ti3      Equivalent width of the third Ti line in Angstroms
  46- 51 F6.4   0.1nm   Ti4      Equivalent width of the fourth Ti line in Angstroms
  53- 58 F6.4   0.1nm   Ti5      Equivalent width of the fifth Ti line in Angstroms
  60- 65 F6.4   0.1nm   Ti6      Equivalent width of the sixth Ti line in Angstroms
  67- 72 F6.4   0.1nm   Ca       Equivalent width of the Ca line in Angstroms
  74- 81 A8     ---     Inst     Instrument (NIRSPEC or CARMENES)
--------------------------------------------------------------------------------
BD+44  4548             0.2464 0.2415 0.2905 0.1206        0.1187 0.6002        C
G  32-7                 0.2526 0.2570 0.2502 0.1329        0.1228 0.6265        C
G  32-37                0.3272 0.3099 0.3179 0.1587 0.2425 0.1634 0.6735        N
G  69-32                0.3501 0.3221 0.3349 0.1739 0.2703 0.1799 0.6954        N
Wolf   47               0.3519 0.3865 0.3553 0.1777        0.1963 0.7147        C
YZ Cet                  0.3677 0.3649 0.3432 0.1721        0.1560 0.7348        C
2MASS J01192628+5450382 0.4110 0.3785 0.3544 0.2135 0.3083 0.2249 0.7190        N
G 159-46                0.3277 0.3313 0.3146 0.1604 0.2511 0.1636 0.6793        N
LP  197-37              0.3076 0.3068 0.2928 0.1226 0.2085 0.1291 0.6435        N
LP  356-15              0.2978 0.2828 0.3106 0.1476 0.2221 0.1456 0.6408        N
LP  413-24              0.3401 0.3297 0.3136 0.1698 0.2662 0.1788 0.6928        N
G  80-21                0.3408 0.3237 0.3287 0.1716        0.1740 0.6781        C
LP  357-119             0.3212 0.3062 0.3275 0.1673 0.2391 0.1718 0.6499        N
GSC 05312-00079         0.3805 0.3656 0.3646 0.1815 0.2917 0.1802 0.7248        N
UCAC4 631-018323        0.2881 0.2795 0.2852 0.1210 0.2130 0.1186 0.5919        N
LP  834-32              0.3701 0.3388 0.3475 0.1908 0.2521 0.1942 0.7175        N
HD 285968               0.2889 0.2808 0.3028 0.1506 0.2187 0.1472 0.6024        N
HD 285968               0.2584 0.2547 0.2798 0.1288        0.1277 0.6294        C
RX J0451.0+3127         0.3523 0.3273 0.3335 0.1628 0.2766 0.1786 0.6868        N
G 100-46                0.3200 0.3557 0.3216 0.1593 0.2130 0.1994 0.5862        N
G  99-49                0.3424 0.3378 0.3157 0.1620        0.1617 0.7342        C
G  99-49                0.3497 0.3402 0.3281 0.1698 0.2703 0.1605 0.6937        N
G 192-15                0.3063 0.3357 0.3114 0.1688        0.1681 0.6836        C
2MASS J06043887+0741545 0.3306 0.2809 0.2989 0.1464 0.2312 0.1941 0.6583        N
HD  42581               0.2524 0.2422 0.3067 0.1301        0.1137 0.5997        C
UCAC4 533-032549        0.2820 0.2656 0.2705 0.1369 0.2069 0.1289 0.6219        N
UCAC4 686-047574        0.3022 0.2859 0.3140 0.1582 0.2289 0.1459 0.6497        N
LP  162-1               0.2931 0.2689 0.2745 0.1443 0.2255 0.1271 0.5964        N
BD-02  2198             0.2627 0.2574 0.3299 0.1433        0.1315 0.5995        C
UCAC4 480-038371        0.2776 0.2698 0.2836 0.1413 0.2107 0.1257 0.6218        N
UCAC3 229-91098         0.3619 0.3541 0.3561 0.1727 0.2733 0.1708 0.7049        N
V* YZ CMi               0.3854 0.3878 0.3767 0.1947 0.3101 0.2126 0.7187        N
V* YZ CMi               0.3965 0.3686 0.3405 0.1839        0.2002 0.7174        C
UCAC4 715-046733        0.2881 0.2758 0.2708 0.1315 0.2149 0.1345 0.6319        N
G  50-21                0.2809 0.2626 0.2642 0.1385 0.2206 0.1263 0.6072        N
UCAC4 468-040412        0.2963 0.2879 0.2730 0.1518 0.2284 0.1363 0.6368        N
UCAC4 608-044702        0.2706 0.2551 0.2521 0.1236        0.1125 0.6298        C
G  46-27                0.2879 0.2738 0.2670 0.1434 0.2132 0.1528 0.6321        N
G 195-36                0.2825 0.2820 0.2786 0.1523 0.2125 0.1396 0.6368        N
G 195-36                0.2717 0.2584 0.2528 0.1298        0.1305 0.6216        C
BD+20  2465             0.3551 0.3312 0.3440 0.1844 0.2655 0.1997 0.6515        N
G 196-37                0.3575 0.3919 0.3206 0.1590 0.2722 0.1846 0.6906        N
DS Leo                  0.2604 0.2528 0.3228 0.1306        0.1303 0.6086        C
LP  263-64              0.3758 0.3748 0.3656 0.1673 0.2760 0.1949 0.7187        N
K2-18                   0.2937 0.2566 0.2488 0.1275        0.1455 0.6243        C
Ross 1003               0.2701 0.2536 0.2499 0.1332        0.1326 0.6387        C
Ross  905               0.2620 0.2514 0.2646 0.1240        0.1146 0.6226        C
G  10-49                0.3679 0.3612 0.3336 0.1807        0.1891 0.7340        C
FI Vir                  0.2567 0.2477 0.2666 0.1128        0.1088 0.6045        C
G 122-49                0.2786 0.3097 0.2918 0.1541        0.1509 0.6768        C
Ross  689               0.2771 0.2568 0.2526 0.1290        0.1239 0.6390        C
G 177-25                0.3292 0.3633 0.3470 0.1772        0.1894 0.7136        C
NLTT 35712              0.2986 0.3359 0.3221 0.1642        0.1793 0.7141        C
OT Ser                  0.3349 0.3241 0.3541 0.1711        0.1880 0.6921        C
G 202-48                0.2597 0.2494 0.2594 0.1168        0.1001 0.6026        C
BD-12  4523             0.2228 0.2133 0.2114 0.0999        0.1393 0.5419        C
G 204-39                0.2590 0.2562 0.2696 0.1313        0.1537 0.6534        C
LP  390-16              0.3330 0.3692 0.3415 0.1841        0.2028 0.7206        C
BD+45  2743             0.2381 0.2248 0.3225 0.1049        0.1420 0.5610        C
Ross  149               0.2994 0.3226 0.3065 0.1546        0.2394 0.7162        C
G 141-36                0.2996 0.3579 0.3357 0.1847        0.2080 0.7949        C
Ross  154               0.3404 0.3334 0.3200 0.1651        0.1443 0.7007        C
HD 176029               0.2413 0.2401 0.3247 0.1221        0.1197 0.5879        C
HD 180617               0.2605 0.2494 0.2758 0.1290        0.1152 0.6160        C
G 185-18                0.2947 0.2699 0.2550 0.1402        0.1296 0.6373        C
Wolf 1069               0.3399 0.2701 0.2771 0.2293        0.2046 0.5909        C
G 144-25                0.3064 0.2802 0.2771 0.1522        0.3304 0.6658        C
LP  816-60              0.2698 0.2707 0.2649 0.1421        0.1252 0.6472        C
HD 209290               0.2446 0.2300 0.3237 0.1238        0.1156 0.5904        C
EV Lac                  0.3607 0.3535 0.3408 0.1666        0.1681 0.7183        C
IL Aqr                  0.2659 0.2570 0.2555 0.1422        0.1220 0.6355        C
HD 216899               0.2630 0.2441 0.3134 0.1294        0.3008 0.6179        C
HH And                  0.3437 0.2958 0.2850 0.2668        0.3048 0.6356        C
RX J2354.8+3831         0.3655 0.3636 0.3347 0.1606        0.1708 0.7077        C

